D-Hammer: Efficient Equational Reasoning for Labelled Dirac Notation

Labelled Dirac notation is a formalism commonly used by physicists to represent many-body quantum systems and by computer scientists to assert properties of quantum programs. It is supported by a rich equational theory for proving equality between expressions in the language. These proofs are typically carried on pen-and-paper, and can be exceedingly long and error-prone. We introduce D-Hammer, the first tool to support automated equational proof for labelled Dirac notation. The salient features of D-Hammer include: an expressive, higher-order, dependently-typed language for labelled Dirac notation; an efficient normalization algorithm; and an optimized C++ implementation. We evaluate the implementation on representative examples from both plain and labelled Dirac notation. In the case of plain Dirac notation, we show that our implementation significantly outperforms DiracDec.

==> scripts/coqq.csv <==
COQQ-100 comp_sorDr,0.534966,0.25
COQQ-101 comp_sorNl,0.206631,0.112
COQQ-102 comp_sorNr,0.204564,0.115
COQQ-103 comp_sorZl,0.207674,0.114
COQQ-104 comp_sorZr,0.203069,0.117
COQQ-105 comp_sorPl,0.549489,0.293
COQQ-106 comp_sorPr,0.561227,0.301
COQQ-107 comp_soACA,0.81348,0.275
COQQ-108 comp_sorACA,0.820593,0.28
COQQ-109 krausso_fun_is_linear,0.133033,0.085
COQQ-10 comp_delta_lf_cond,0.002044,0.005
COQQ-110 kraussoE,0.090322,0.026
COQQ-111 formsoE,0.072469,0.019
COQQ-112 formso0,0.00087,0.003
COQQ-113 ifso_fun_is_linear,0.665253,0.309
COQQ-114 ifsoE,0.24484,0.096
COQQ-115 formso1,0.041309,0.006
COQQ-11 comp_delta_lf,0.000715,0.004
COQQ-120 choimxE,0.255669,0.042
COQQ-121 choi2so_fun_is_linear,0.253143,0.098
COQQ-122 choi2so_soE,0.089407,0.03
COQQ-123 so2choiK,0.24395,0.044
COQQ-124 choi2soK,0.04575,0.025
COQQ-125 so2choi_is_linear,0.249332,0.118
COQQ-126 choi2so_is_linear,0.250147,0.099
COQQ-127 tr_choi_sep,0.137534,0.045
COQQ-128 krausso2choiE,0.180446,0.035
COQQ-129 dualsoK,6.070536,0.109
COQQ-12 trlf_deltar,0.004804,0.006
COQQ-130 dualso_trlfE,0.781243,0.069
COQQ-131 dualso_trlfEV,0.635214,0.069
COQQ-132 dualso_krausE,0.39409,0.066
COQQ-133 dualso_formE,0.3287,0.051
COQQ-134 dualso_krausso,0.3926,0.068
COQQ-135 dualso_formso,0.317943,0.051
COQQ-136 dualso_is_linear,1.845634,0.296
COQQ-137 formso_dual,0.325636,0.052
COQQ-138 abortso_formE,0.000877,0.004
COQQ-139 dualso0,0.108976,0.027
COQQ-13 lfun_sum_delta,0.023042,0.01
COQQ-140 idso_formE,0.04143,0.006
COQQ-141 dualso1,0.212537,0.031
COQQ-142 unitaryso1,0.041672,0.006
COQQ-143 dualso_unitary,0.713254,0.051
COQQ-144 initialsoE,0.047085,0.02
COQQ-145 initialso_onb(CB),0.047887,0.022
COQQ-146 dualso_initialE,0.271167,0.041
COQQ-147 dualso_comp,3.254392,0.192
COQQ-148 dualso_compr,4.492418,0.193
COQQ-149 elemso_sum,0.087364,0.03
COQQ-14 onb_dot(CB),0.001018,0.004
COQQ-150 ifso_elemE,0.252788,0.101
COQQ-151 ifso_elem,0.250105,0.108
COQQ-152 dualso_if,3.854207,0.183
COQQ-153 dualqmE,0.38998,0.066
COQQ-154 dualqm_trlfE,0.150097,0.04
COQQ-155 dualqm_trlfEV,0.198579,0.04
COQQ-156-1 ifso_boolE,0.630313,0.266
COQQ-156-2 ifso_boolE,0.68854,0.266
COQQ-157-1 ifso_bool,0.62977,0.276
COQQ-157-2 ifso_bool,0.690733,0.277
COQQ-158 abortso_eq0,0.000372,0.003
COQQ-159 formso_comp,0.142147,0.061
COQQ-15 onb_vec(CB),0.010761,0.006
COQQ-160 formlf_soE,0.070469,0.019
COQQ-16 outp_complV,0.041895,0.011
COQQ-17 outp_comprV,0.045841,0.02
COQQ-18 onb_lfun(CB),0.029421,0.008
COQQ-19 sumonb_out_bool(CB),0.004914,0.005
COQQ-1 lftrace_baseE,0.0144,0.009
COQQ-20 ponb_ns(CB),0.000358,0.003
COQQ-21 linear_tensmx,0.074243,0.03
COQQ-22 linear_tensmxr,0.073251,0.03
COQQ-23 adjmx_tens,0.059106,0.014
COQQ-24 mxtrace_tens,0.031834,0.013
COQQ-25 tr_tens,0.083363,0.013
COQQ-26 mxswapK,0.042559,0.024
COQQ-27 mxswap_is_linear,0.08039,0.064
COQQ-28 mxswap_tens,0.06559,0.019
COQQ-29 mxswap_trace,0.02292,0.018
COQQ-2 lftraceC,0.051225,0.014
COQQ-30 mxswap_mul,0.118406,0.049
COQQ-31 mxswap_trmx,0.079568,0.037
COQQ-32 mxswap_trmxC,0.07824,0.027
COQQ-33 ptrace2E1,0.05067,0.025
COQQ-34 ptrace1E2,0.050397,0.025
COQQ-35 ptrace2_is_linear,0.060252,0.051
COQQ-36 ptrace1_is_linear,0.06083,0.051
COQQ-37 tr_ptrace2,0.021231,0.017
COQQ-38 tr_ptrace1,0.021117,0.017
COQQ-39 ptrace1_mul_tens1mx,0.076188,0.028
COQQ-3 lftrace_is_linear,0.045487,0.019
COQQ-40 tensmx11,0.012583,0.008
COQQ-41 tensmxE_mid,0.026205,0.013
COQQ-42 tens_delta_mx1_mulEl,0.008479,0.008
COQQ-43 tens_delta_mx1_mulEr,0.009665,0.007
COQQ-44 diag_mx_tens,0.034079,0.014
COQQ-45 ptrace2_mulmxI,0.076217,0.028
COQQ-46 mulmx_diag_colrow,0.100377,0.023
COQQ-47 cplmtE,0.045213,0.01
COQQ-48 cplmtK,0.022385,0.034
COQQ-49 cplmt1,0.008772,0.01
COQQ-4 lftrace_adj,0.016596,0.01
COQQ-50 cplmt0,0.001149,0.005
COQQ-51 formlf_comp,0.140726,0.059
COQQ-52 formlf_adj,0.069816,0.023
COQQ-53 formlf1E,0.049496,0.014
COQQ-54 formlf1EV,0.047135,0.012
COQQ-55 formlfE,0.066757,0.019
COQQ-56 formlfEV,0.067444,0.025
COQQ-57 formlf_linear,0.105814,0.057
COQQ-58 superop_is_linear,0.132207,0.078
COQQ-59 addsoA,0.402784,0.139
COQQ-5 lftrace_tr,0.019219,0.011
COQQ-60 addsoC,0.239514,0.074
COQQ-61 add0so,0.083127,0.028
COQQ-62 addNso,0.002129,0.093
COQQ-63 scale1so,0.083687,0.027
COQQ-64 scalesoDl,0.105333,1.014
COQQ-65 scalesoDr,0.261839,0.126
COQQ-66 scalesoA,0.09094,0.041
COQQ-67 abort_soE,0.000372,0.003
COQQ-68 add_soE,0.240906,0.073
COQQ-69 opp_soE,0.089315,0.036
COQQ-6 lftrace_conj,0.02268,0.011
COQQ-70 sum_soE,0.133052,0.04
COQQ-71 scale_soE,0.089379,0.036
COQQ-72 comp_soElr,0.192744,0.085
COQQ-73 comp_soErl,0.191745,0.085
COQQ-74 id_soE,0.021229,0.006
COQQ-75 comp_soE,0.19301,0.083
COQQ-76 comp_sorE,0.192124,0.083
COQQ-77 comp_soA,0.384844,0.164
COQQ-78 comp_sorA,0.385893,0.165
COQQ-79 linear_comp_so,0.548322,0.292
COQQ-7 outp_trlf,0.014252,0.006
COQQ-80 linear_compr_so,0.547094,0.327
COQQ-81 linear_comp_sor,0.54565,0.299
COQQ-82 linear_compr_sor,0.542732,0.293
COQQ-83 comp_so1l,0.084142,0.028
COQQ-84 comp_so1r,0.083228,0.029
COQQ-85 comp_so0l,0.000344,0.005
COQQ-86 comp_so0r,0.000984,0.007
COQQ-87 comp_soDl,0.535694,0.251
COQQ-88 comp_soDr,0.536083,0.355
COQQ-89 comp_soNl,0.206632,0.116
COQQ-8 sumeb_out,0.009213,0.005
COQQ-90 comp_soNr,0.207424,0.111
COQQ-91 comp_soZl,0.209722,0.116
COQQ-92 comp_soZr,0.211277,0.112
COQQ-93 comp_soPl,0.55811,0.301
COQQ-94 comp_soPr,0.548367,0.292
COQQ-95 comp_sor1l,0.085673,0.028
COQQ-96 comp_sor1r,0.084535,0.028
COQQ-97 comp_sor0l,0.001004,0.007
COQQ-98 comp_sor0r,0.000312,0.005
COQQ-99 comp_sorDl,0.533937,0.249
COQQ-9 delta_lf_eb,0.027019,0.004

